Multi-epoch imaging polarimetry of the SiO masers in the extended atmosphere of the Mira variable TX Cam

We present a time series of synoptic images of the linearly-polarized v=1, J=1-0 SiO maser emission toward the Mira variable, TX Cam. These data comprise 43 individual epochs at an approximate biweekly sampling over an optical pulsation phase range of 0.68 to 1.82. The images have an angular resolution of ~500 microarcsec and were obtained using the Very Long Baseline Array (VLBA), operating in the 43 GHz band in spectral-line, polarization mode. We have previously published the total intensity time series for this pulsation phase range; this paper serves to present the linearly-polarized image sequence and an associated animation representing the evolution of the linear polarization morphology over time. We find a predominantly tangential polarization morphology, a high degree of persistence in linear polarization properties over individual component lifetimes, and stronger linear polarization in the inner projected shell than at larger projected shell radii. We present an initial polarization proper motion analysis examining the possible dynamical influence of magnetic fields in component motions in the extended atmospheres of late-type, evolved stars.

==> abstract.txt <==

We present a time series of synoptic images of the linearly-polarized
v=1, J=1-0 SiO maser emission toward the Mira variable, TX Cam. These
data comprise 43 individual epochs at an approximate biweekly sampling
over an optical pulsation phase range of 0.68 to 1.82. The images have
an angular resolution of ~500 microarcsec and were obtained using the
Very Long Baseline Array (VLBA), operating in the 43 GHz band in
spectral-line, polarization mode. We have previously published the
total intensity time series for this pulsation phase range; this paper
serves to present the linearly-polarized image sequence and an
associated animation representing the evolution of the linear
polarization morphology over time. We find a predominantly tangential
polarization morphology, a high degree of persistence in linear
polarization properties over individual component lifetimes, and
stronger linear polarization in the inner projected shell than at
larger projected shell radii. We present an initial polarization
proper motion analysis examining the possible dynamical influence of
magnetic fields in component motions in the extended atmospheres of
late-type, evolved stars.


